A Flow-Based Hybrid Approach for Kinetic Plasma Simulations: Bridging Direct Vlasov and Particle Methods

We present a novel flow-based kinetic approach, inspired by continuous normalizing flows, for plasma simulation that unifies the complementary strengths of direct Vlasov solvers and particle-based methods. By tracking the distribution function along the characteristic curves defined by the Newton--Lorentz equations, our method directly computes f(z(t)) at selected points in phase space without reliance on Monte Carlo sampling. We employ a scatter-point integration scheme using smoothing kernels reminiscent of Smoothed Particle Hydrodynamics (SPH), to calculate field quantities and moments, achieving higher accuracy with far fewer markers compared to Particle-in-Cell (PIC) methods. Unlike PIC, our approach supports strategic marker placement and dynamic refinement in regions of interest, thus reducing sampling noise and computational overhead. This capability is particularly advantageous in high-density plasmas, where PIC's particle requirements can be prohibitive. In addition, the method naturally accommodates collisional effects via an augmented phase-space flow description ensuring robust handling of both collisionless and collisional plasmas. Our simulations of Landau damping, two-stream instability, and collisional relaxation demonstrate reduced noise, accurate phase-space resolution with significantly fewer markers, and robust energy conservation. Moreover, the independent characteristic curves and local scatter integration are highly amenable to GPU acceleration, enabling efficient large-scale simulations. Overall, this flow-based framework offers a powerful, flexible, and computationally efficient alternative to traditional particle methods for kinetic plasma dynamics, with potential applications spanning inertial confinement, Zpinch, and other complex kinetic systems.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. 'preprint' option has been modified to remove the line
   'Preprint submitted to Elsevier' in the footer of the PDF.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



